Predictable Performance and Fairness Through Accurate Slowdown Estimation in Shared Main Memory Systems

This paper summarizes the ideas and key concepts in MISE (Memory Interference-induced Slowdown Estimation), which was published in HPCA 2013 [97], and examines the work's significance and future potential. Applications running concurrently on a multicore system interfere with each other at the main memory. This interference can slow down different applications differently. Accurately estimating the slowdown of each application in such a system can enable mechanisms that can enforce quality-of-service. While much prior work has focused on mitigating the performance degradation due to inter-application interference, there is little work on accurately estimating slowdown of individual applications in a multi-programmed environment. Our goal is to accurately estimate application slowdowns, towards providing predictable performance. To this end, we first build a simple Memory Interference-induced Slowdown Estimation (MISE) model, which accurately estimates slowdowns caused by memory interference. We then leverage our MISE model to develop two new memory scheduling schemes: 1) one that provides soft quality-of-service guarantees, and 2) another that explicitly attempts to minimize maximum slowdown (i.e., unfairness) in the system. Evaluations show that our techniques perform significantly better than state-of-the-art memory scheduling approaches to address the same problems. Our proposed model and techniques have enabled significant research in the development of accurate performance models [35, 59, 98, 110] and interference management mechanisms [66, 99, 100, 108, 119, 120].

==> plots/app2_corecount_scalability_ms.dat <==
CoreCount	"FRFCFS"	"TCM"	"SEF_Fair"
4	1.78413722529246	1.83631570750178	1.71241122946372
8	3.09150542342389	3.2731073043047		2.81224635089215
16	5.59853536620937	6.4204695142996	5.03261388935216


==> plots/app2_corecount_scalability_ws.dat <==
CoreCount	"FRFCFS"	"TCM"	"SEF_Fair"
4	2.80292754708254	2.75602618382997	2.69518654945172
8	4.27612432010459	4.36388061141439	4.11883862243049	
16	5.90463832977099	6.71205546809424	5.80848931642741


==> plots/bwfraction_speedup.dat <==
""	"mcf"                  ""               "omnetpp"       ""                 "astar"
1		1              1	1                  	1	1   
0.9958109463	0.968895302    0.948305607	0.9488252828    0.9601663266       0.9859553514
0.9566765685	0.9338560846   0.938360254	0.9279998679    0.929530691        0.9501177834
0.8766704536	0.8474115087   0.837558983	0.8265049554    0.9056056025       0.9255949613
0.7743349228	0.743164284    0.796354682	0.7834564446    0.8620616232       0.8803493426
0.6914596528	0.6514914582   0.726945501	0.7142455549    0.8327041545       0.8487701836
0.6538188063	0.6145677081   0.690879954	0.6783455152    0.7843630649       0.79875887
0.6209765538	0.5827785192   0.632877307	0.6195350247    0.7760393516       0.7768579435
0.5887688809	0.5510192875   0.580993122	0.5694394584    0.7153122494       0.7253597391
0.581670633	0.5433739992   0.532531575	0.5216959772    0.6607384408       0.6678583418
0.5731472026	0.5365335381   0.408507739	0.3989130223    0.4802240151       0.4805183481
0.5223484998	0.4869033797   0.358607859	0.3497200402    0.4237685022       0.4158559099
0.4311502662	0.3994158075
0.3772193268	0.3487596808
	   


























